End-point corrections for the midpoint rule

In this paper we present a new family of rules for numerical integration. This family has up to half the error of the widely used Newton-Cotes rules when a sufficient number of points is evaluated and also much better numerical stability for high orders. These rules can be written as the midpoint rule with a correction term, providing a straightforward and computationally cheap way to obtain error estimations. The rules are interpolatory and use evenly spaced points, which makes them well suited for many practical applications. Their major potential disadvantage is the use of points outside the integration interval.

==> plot/3a_ordem16.txt <==
epsilon=0.00000000e+00
Funcao	Pontos	  Correcao		  Erro exato		Correcao/erro exato
1	16	 -3.25838725e-03	 -3.25298309e-03	1.00166129
2	16	 -4.89234924e-03	 -4.87613678e-03	1.00332486
3	16	 -6.85819642e-03	 -6.82037044e-03	1.00554603
4	16	 -9.15911421e-03	 -9.08346847e-03	1.00832785
5	16	 -1.17989369e-02	 -1.16627894e-02	1.01167367
6	16	 -1.47821475e-02	 -1.45552658e-02	1.01558761
7	16	 -1.81138847e-02	 -1.77574139e-02	1.02007448
8	16	 -2.17999487e-02	 -2.12653427e-02	1.02513977
9	16	 -2.58468095e-02	 -2.50747650e-02	1.03078970
10	16	 -2.79713787e-04	 -2.79636406e-04	1.00027672
11	16	  1.02101188e-03	  1.02380497e-03	0.99727185
12	16	  1.36935878e-04	  1.36973774e-04	0.99972334
13	16	  8.13801889e-05	  8.13801797e-05	1.00000011
14	16	  1.25285846e-52	 -1.63056683e-09	-0.00000000
15	16	  1.62601471e-04	  1.62871676e-04	0.99834100
16	16	 -8.68708882e-06	 -8.69112746e-06	0.99953531
17	16	 -3.12938658e-04	 -3.12927864e-04	1.00003449
18	16	 -1.22219477e-04	 -1.21966229e-04	1.00207638
19	16	 -4.23016902e-04	 -3.90591084e-04	1.08301730
20	16	 -5.30071335e-04	 -5.28389570e-04	1.00318281


==> plot/3a_ordem32.txt <==
epsilon=0.00000000e+00
Funcao	Pontos	  Correcao		  Erro exato		Correcao/erro exato
1	32	 -8.14000765e-04	 -8.13663006e-04	1.00041511
2	32	 -1.22129917e-03	 -1.22028589e-03	1.00083036
3	32	 -1.71037525e-03	 -1.70801098e-03	1.00138422
4	32	 -2.28142779e-03	 -2.27669935e-03	1.00207688
5	32	 -2.93469551e-03	 -2.92618455e-03	1.00290855
6	32	 -3.67045708e-03	 -3.65627263e-03	1.00387948
7	32	 -4.48903120e-03	 -4.46674226e-03	1.00498998
8	32	 -5.39077673e-03	 -5.35734491e-03	1.00624037
9	32	 -6.37609277e-03	 -6.32780499e-03	1.00763105
10	32	 -6.99199116e-05	 -6.99150752e-05	1.00006917
11	32	  2.55560804e-04	  2.55735354e-04	0.99931746
12	32	  3.42381488e-05	  3.42405173e-05	0.99993083
13	32	  2.03450518e-05	  2.03450516e-05	1.00000001
14	32	  9.74445467e-53	 -1.15127174e-18	-0.00000000
15	32	  4.06801701e-05	  4.06970580e-05	0.99958503
16	32	 -2.17221753e-06	 -2.17246994e-06	0.99988382
17	32	 -7.82334732e-05	 -7.82327985e-05	1.00000862
18	32	 -3.05268937e-05	 -3.05110624e-05	1.00051887
19	32	 -1.05725551e-04	 -1.00021600e-04	1.05702719
20	32	 -1.32238193e-04	 -1.32155343e-04	1.00062691


==> plot/3a_ordem8.txt <==
epsilon=0.00000000e+00
Funcao	Pontos	  Correcao		  Erro exato		Correcao/erro exato
1	8	 -1.30716960e-02	 -1.29852295e-02	1.00665883
2	8	 -1.96838379e-02	 -1.94244385e-02	1.01335428
3	8	 -2.77002056e-02	 -2.70951390e-02	1.02233119
4	8	 -3.71720791e-02	 -3.59623432e-02	1.03363896
5	8	 -4.81617479e-02	 -4.59851564e-02	1.04733248
6	8	 -6.07425114e-02	 -5.71167774e-02	1.06347932
7	8	 -7.49991055e-02	 -6.93050557e-02	1.08215923
8	8	 -9.10281289e-02	 -8.24930493e-02	1.10346423
9	8	 -1.08938538e-01	 -9.66196208e-02	1.12749912
10	8	 -1.11940151e-03	 -1.11816346e-03	1.00110721
11	8	  4.06438171e-03	  4.10908957e-03	0.98911977
12	8	  5.47476080e-04	  5.48082439e-04	0.99889367
13	8	  3.25519592e-04	  3.25519000e-04	1.00000182
14	8	 -3.34095589e-52	 -6.13631215e-05	0.00000000
15	8	  6.48498650e-04	  6.52821066e-04	0.99337887
16	8	 -3.47198719e-05	 -3.47844991e-05	0.99814207
17	8	 -1.25183098e-03	 -1.25165833e-03	1.00013794
18	8	 -4.90675253e-04	 -4.86626517e-04	1.00832001
19	8	 -1.69390235e-03	 -1.50798110e-03	1.12329150
20	8	 -2.13818938e-03	 -2.10719652e-03	1.01470810


==> plot/stability_plot.dat <==
3	1	1
5	1.012	1
7	1.021	1
9	1.028	1.451
11	1.033	3.065
13	1.038	7.532
15	1.042	20.34
17	1.045	58.46
19	1.047	175.5
21	1.05	544.2
23	1.052	1732
25	1.054	5626
27	1.056	1.86e+04
29	1.057	6.24e+04
31	1.059	2.12e+05
33	1.06	7.279e+05
35	1.061	2.524e+06
37	1.062	8.823e+06
39	1.063	3.108e+07
41	1.064	1.102e+08
43	1.065	3.931e+08
45	1.066	1.41e+09
47	1.067	5.083e+09
49	1.068	1.84e+10
51	1.068	6.692e+10
53	1.069	2.443e+11
55	1.07	8.947e+11
57	1.07	3.288e+12
59	1.071	1.212e+13
61	1.071	4.48e+13
63	1.072	1.66e+14
65	1.072	6.169e+14
67	1.073	2.297e+15
69	1.073	8.574e+15
71	1.074	3.206e+16
73	1.074	1.201e+17
75	1.075	4.51e+17
77	1.075	1.696e+18
79	1.075	6.387e+18
81	1.076	2.41e+19
83	1.076	9.103e+19
85	1.077	3.444e+20
87	1.077	1.305e+21
89	1.077	4.948e+21
91	1.078	1.879e+22
93	1.078	7.144e+22
95	1.078	2.719e+23
97	1.078	1.036e+24
99	1.079	3.952e+24
101	1.079	1.509e+25
103	1.079	5.766e+25
105	1.08	2.205e+26
107	1.08	8.443e+26
109	1.08	3.235e+27
111	1.08	1.24e+28
113	1.081	4.76e+28
115	1.081	1.828e+29
117	1.081	7.025e+29
119	1.081	2.702e+30
121	1.081	1.04e+31
123	1.082	4.004e+31
125	1.082	1.543e+32
127	1.082	5.949e+32
129	1.082	2.295e+33
131	1.082	8.859e+33
133	1.083	3.421e+34
135	1.083	1.322e+35
137	1.083	5.112e+35
139	1.083	1.977e+36
141	1.083	7.652e+36
143	1.083	2.963e+37
145	1.084	1.148e+38
147	1.084	4.448e+38
149	1.084	1.725e+39
151	1.084	6.69e+39
153	1.084	2.596e+40
155	1.084	1.008e+41
157	1.084	3.914e+41
159	1.085	1.52e+42
161	1.085	5.909e+42
163	1.085	2.297e+43
165	1.085	8.935e+43
167	1.085	3.476e+44
169	1.085	1.353e+45
171	1.085	5.267e+45
173	1.086	2.051e+46
175	1.086	7.991e+46
177	1.086	3.114e+47
179	1.086	1.214e+48
181	1.086	4.733e+48
183	1.086	1.846e+49
185	1.086	7.202e+49
187	1.086	2.81e+50
189	1.087	1.097e+51
191	1.087	4.283e+51
193	1.087	1.673e+52
195	1.087	6.535e+52
197	1.087	2.554e+53
199	1.087	9.98e+53
201	1.087	3.902e+54
203	1.087	1.526e+55
205	1.087	5.967e+55
207	1.087	2.334e+56
209	1.088	9.133e+56
211	1.088	3.574e+57
213	1.088	1.399e+58
215	1.088	5.478e+58
217	1.088	2.145e+59
219	1.088	8.403e+59
221	1.088	3.292e+60
223	1.088	1.29e+61
225	1.088	5.055e+61
227	1.088	1.982e+62
229	1.088	7.769e+62
231	1.089	3.046e+63
233	1.089	1.195e+64
235	1.089	4.686e+64
237	1.089	1.839e+65
239	1.089	7.215e+65
241	1.089	2.831e+66
243	1.089	1.111e+67
245	1.089	4.363e+67
247	1.089	1.713e+68
249	1.089	6.727e+68
251	1.089	2.642e+69
253	1.089	1.038e+70
255	1.089	4.078e+70
257	1.09	1.602e+71
259	1.09	6.296e+71
261	1.09	2.475e+72
263	1.09	9.728e+72
265	1.09	3.824e+73
267	1.09	1.504e+74
269	1.09	5.913e+74
271	1.09	2.326e+75
273	1.09	9.148e+75
275	1.09	3.599e+76
277	1.09	1.416e+77
279	1.09	5.572e+77
281	1.09	2.193e+78
283	1.09	8.63e+78
285	1.09	3.397e+79
287	1.09	1.337e+80
289	1.091	5.265e+80
291	1.091	2.073e+81
293	1.091	8.165e+81
295	1.091	3.216e+82
297	1.091	1.267e+83
299	1.091	4.99e+83
301	1.091	1.966e+84
303	1.091	7.746e+84
305	1.091	3.052e+85
307	1.091	1.203e+86
309	1.091	4.741e+86
311	1.091	1.869e+87
313	1.091	7.367e+87
315	1.091	2.904e+88
317	1.091	1.145e+89
319	1.091	4.515e+89
321	1.091	1.781e+90
323	1.091	7.023e+90
325	1.092	2.77e+91
327	1.092	1.093e+92
329	1.092	4.31e+92
331	1.092	1.701e+93
333	1.092	6.71e+93
335	1.092	2.648e+94
337	1.092	1.045e+95
339	1.092	4.123e+95
341	1.092	1.627e+96
343	1.092	6.424e+96
345	1.092	2.536e+97
347	1.092	1.001e+98
349	1.092	3.952e+98
351	1.092	1.561e+99
353	1.092	6.162e+99
355	1.092	2.433e+100
357	1.092	9.611e+100
359	1.092	3.796e+101
361	1.092	1.499e+102
363	1.092	5.922e+102
365	1.092	2.34e+103
367	1.093	9.243e+103
369	1.093	3.652e+104
371	1.093	1.443e+105
373	1.093	5.702e+105
375	1.093	2.253e+106
377	1.093	8.905e+106
379	1.093	3.519e+107
381	1.093	1.391e+108
383	1.093	5.498e+108
385	1.093	2.174e+109
387	1.093	8.593e+109
389	1.093	3.397e+110
391	1.093	1.343e+111
393	1.093	5.311e+111
395	1.093	2.1e+112
397	1.093	8.304e+112
399	1.093	3.284e+113
401	1.093	1.299e+114
403	1.093	5.137e+114
405	1.093	2.032e+115
407	1.093	8.037e+115
409	1.093	3.179e+116
411	1.093	1.258e+117
413	1.093	4.976e+117
415	1.093	1.969e+118
417	1.093	7.79e+118
419	1.094	3.082e+119
421	1.094	1.22e+120
423	1.094	4.827e+120


==> plot/utschVSnewtoncotes.tsv <==
n		Cu_inf	Cnc_inf		Cu_inf/Cnc_inf	N_star	Ku		Knc		Ku/Knc
3	0.00295139	-0.00555556	0.53125	7.83706	-0.00295139	-0.000347222	8.5
5	0.000379258	-0.0021164	0.179199	13.0412	0.000379258	-5.167e-07	734
7	5.99781e-05	-0.00107143	0.0559795	17.5254	-5.99781e-05	-6.37901e-10	94024.1
9	1.05673e-05	-0.000632783	0.0166996	21.8431	1.05673e-05	-5.89325e-13	1.79311e+07
11	1.98992e-06	-0.00041183	0.0048319	26.0853	-1.98992e-06	-4.1183e-16	4.8319e+09

